Initial Characterization of the First Speedster-EXD550 Event-Driven X-Ray Hybrid Complementary Metal-Oxide Semiconductor Detectors

Future x-ray observatories will require imaging detectors with fast readout speeds that simultaneously achieve or exceed the other high performance parameters of x-ray charge-coupled devices (CCDs) used in many missions over the past three decades. Fast readout will reduce the impact of pile-up in missions with large collecting areas while also improving performance in other respects like timing resolution. Event-driven readout, in which only pixels with charge from x-ray events are read out, can be used to achieve these faster operating speeds. Speedster-EXD550 detectors are hybrid complementary metal-oxide semiconductor (CMOS) detectors capable of event-driven readout, developed by Teledyne Imaging Sensors and Penn State University. We present initial results from measurements of the first of these detectors, demonstrating their capabilities and performance in both full-frame and event-driven readout modes. These include dark current, read noise, gain variation, and energy resolution measurements from the first two engineering-grade devices.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
